Fixed-Radius Neighbourhoods in Three-Dimensional Unit-Cube Graphs

We prove Conjecture 4 of Chan, Chang, Gao, Kisfaludi-Bak, Le, and Zheng (SoCG 2026): for every fixed integer $r\ge0$, the radius-$r$ neighbourhoods of a unit-cube graph in $\mathbb{R}^3$ have bounded VC-dimension. Our bound is $2^{2^{O(r)}}$, independent of the number of vertices. The main ingredient is a VC-dimension bound for reachability through arbitrary fixed-length sequences of three-dimensional generalized dominance relations. Its proof uses groups ordered in two coordinates, with neighbouring groups acting as barriers that preserve this invariant when one layer is removed. Combining these bounds with the existing interval-representation framework, we obtain a Las Vegas algorithm that, for every fixed integer $\Delta\ge1$, decides whether a graph given by $n$ cube centres has diameter at most $\Delta$ in expected $O_\Delta(n^{2-\varepsilon_\Delta})$ time, for an explicit constant $\varepsilon_\Delta>0$. Finally, for every integer $r\ge7$, we construct unit-cube graphs with rational centres whose radius-$r$ neighbourhoods have VC-dimension $\Omega(r^3)$.

==> README.txt <==
Fixed-Radius Neighbourhoods in Three-Dimensional Unit-Cube Graphs
Preprint, 5 November 2026

Author: Guangjian Zhang
Email: zgj1226029469@outlook.com

Source files
main.tex                   LaTeX entry point
sections/                  Main text and complete proofs
references.bib             Bibliography with 9 verified entries
figures/                   TikZ source and the embedded tree figure
build.ps1                  Windows build script
The source archive also includes the required template files and a SHA256 manifest.

Build
Use a current MiKTeX or TeX Live installation with pdfLaTeX, BibTeX, and TikZ.
Run .\build.ps1 in PowerShell, or run pdfLaTeX, BibTeX, pdfLaTeX, pdfLaTeX on main.tex.
The PowerShell build writes the preprint to paper.pdf.
For Overleaf, select main.tex and pdfLaTeX. Python is not needed for compilation.
The original template class files are included unchanged.

Third-party template files retain their own license notices.


==> SOURCE_MANIFEST_SHA256.txt <==
994ce94bbcb5daf97aff2d8a82124c52daaf0bf439b4c437739165645cf1e773  main.tex
12d2450c57dad3f87c17d3b87f828100d21b2d380794fb38aac4c19f04aba78e  references.bib
49c74da9292d312cc6c6b504aedb22849bf6f7111f9b509db3c574d7f61fb3ce  build.ps1
79dbde0cfbe4f4cd8a37db17b4161691e1738fff37aae946cd1f1c033891a883  README.txt
3fed7ca6a2db55121e4856952f5d89655500e47e8a35af18a88f63752812f183  plainurl.bst
d2449dafff7d6782c69f8281259b64042938e15d4053f62116525ba3ef685382  socg-lipics-v2021.cls
ecae53dfd29c7b22d02a9065327c104760fb726a028b146d556732021a5977f0  lipics-v2021.cls
91ab98989270efcbd884dff88f0cb67e48e4a7b8368895d761a070b2c43cf58a  cc-by.pdf
23cf408069b707ff63ca2a92565197c7aa9c93a029f210fc7197e01bb37de5e0  lipics-logo-bw.pdf
503580772e93ea803050d3a9db56736517ba78592010f486ba007e03e5a439cf  orcid.pdf
3535c7e34b325fc75cf388dcaeaeee6b71e9cd1d4d94cd9285f787ed0567cc9c  sections/algorithm.tex
e3201cba502142e5c1457c8ac9ac30884ca91cf4c3a61800a677fd6246ca7641  sections/algorithm_appendix.tex
a25f63e9d9665a15b01e0befb4280480e174c2624e344983c36145cabfabedda  sections/counting_appendix.tex
91c64e01ca49e2c1895030d8cb5699b3ca6b58d9bc2722923a2a452a5eb09e4a  sections/introduction.tex
1a55622504e4ba7c9f460bc3ec0ac34f63cc3bdfd8ed14732da058de67e65c8c  sections/lower.tex
cc65a73cf81b3f26cea485ac0f169bb42a86d8e21869f6f38be4aace02b3b899  sections/lower_appendix.tex
74495c2123fc1d4912c8b00a9070e491fe58acfdc160d5ff42fac1ded5dd861c  sections/upper.tex
65dfe6037acbeb6f0969c5b6cb16eb8bb8365cb485c7bc34811d9533de439c39  figures/barrier_bands.tex
6ff58f1c86c9461f86116ea4e9d8746258eb44f085a30ee2a0f6002faa756be1  figures/grid_trees.pdf
d10d9ab1e90a5a73a49a6369fdb0b3f8cb77d97e307db62f754226c67c764894  figures/make_tree_figure.py

